Dodging the Moose: Experimental Insights in Real-Life Automated Collision Avoidance

The sudden appearance of a static obstacle on the road, i.e. the moose test, is a well-known emergency scenario in collision avoidance for automated driving. Model Predictive Control (MPC) has long been employed for planning and control of automated vehicles in the state of the art. However, real-time implementation of automated collision avoidance in emergency scenarios such as the moose test remains unaddressed due to the high computational demand of MPC for evasive action in such hazardous scenarios. This paper offers new insights into real-time collision avoidance via the experimental imple- mentation of MPC for motion planning after a sudden and unexpected appearance of a static obstacle. As the state-of-the-art nonlinear MPC shows limited capability to provide an acceptable solution in real-time, we propose a human-like feed-forward planner to assist when the MPC optimization problem is either infeasible or unable to find a suitable solution due to the poor quality of its initial guess. We introduce the concept of maximum steering maneuver to design the feed-forward planner and mimic a human-like reaction after detecting the static obstacle on the road. Real-life experiments are conducted across various speeds and level of emergency using FPEV2-Kanon electric vehicle. Moreover, we demonstrate the effectiveness of our planning strategy via comparison with the state-of- the-art MPC motion planner.

==> Data/Avoidance.dat <==
	Time	VX01	VX03	VX05	VX07
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   7.1921749e-07   7.1921749e-07   7.1921749e-07   7.1921749e-07
   2.0000000e-02   4.9591143e-06   5.4738679e-06   5.5854575e-06   5.6342128e-06
   3.0000000e-02   1.5351787e-05   1.7924382e-05   1.8519372e-05   1.8783639e-05
   4.0000000e-02   3.3782276e-05   4.1374392e-05   4.3227071e-05   4.4061717e-05
   5.0000000e-02   6.1617892e-05   7.8828556e-05   8.3236681e-05   8.5249081e-05
   6.0000000e-02   9.9866216e-05   1.3304114e-04   1.4193028e-04   1.4604042e-04
   7.0000000e-02   1.4928436e-04   2.0655681e-04   2.2257170e-04   2.3006915e-04
   8.0000000e-02   2.1045471e-04   3.0174491e-04   3.2833070e-04   3.4092939e-04
   9.0000000e-02   2.8383764e-04   4.2082816e-04   4.6230387e-04   4.8219539e-04
   1.0000000e-01   3.6980817e-04   5.6590679e-04   6.2753262e-04   6.5743876e-04
   1.1000000e-01   4.6868158e-04   7.3897875e-04   8.2701867e-04   8.7024349e-04
   1.2000000e-01   5.8073128e-04   9.4195659e-04   1.0637373e-03   1.1242192e-03
   1.3000000e-01   7.0620133e-04   1.1766817e-03   1.3406483e-03   1.4230125e-03
   1.4000000e-01   8.4531522e-04   1.4449362e-03   1.6607061e-03   1.7703168e-03
   1.5000000e-01   9.9828195e-04   1.7484527e-03   2.0268667e-03   2.1698810e-03
   1.6000000e-01   1.1653004e-03   2.0889227e-03   2.4420953e-03   2.6255160e-03
   1.7000000e-01   1.3465623e-03   2.4680036e-03   2.9093709e-03   3.1411012e-03
   1.8000000e-01   1.5422542e-03   2.8873244e-03   3.4316910e-03   3.7205892e-03
   1.9000000e-01   1.7525595e-03   3.3484904e-03   4.0120753e-03   4.3680092e-03
   2.0000000e-01   1.9776586e-03   3.8530873e-03   4.6535677e-03   5.0874708e-03
   2.1000000e-01   2.2177304e-03   4.4026848e-03   5.3592393e-03   5.8831654e-03
   2.2000000e-01   2.4729525e-03   4.9988389e-03   6.1321889e-03   6.7593686e-03
   2.3000000e-01   2.7435017e-03   5.6430944e-03   6.9755448e-03   7.7204403e-03
   2.4000000e-01   3.0295538e-03   6.3369869e-03   7.8924647e-03   8.7708258e-03
   2.5000000e-01   3.3312845e-03   7.0820444e-03   8.8861363e-03   9.9150549e-03
   2.6000000e-01   3.6488690e-03   7.8797884e-03   9.9597769e-03   1.1157742e-02
   2.7000000e-01   3.9824822e-03   8.7317351e-03   1.1116633e-02   1.2503586e-02
   2.8000000e-01   4.3322987e-03   9.6393962e-03   1.2359981e-02   1.3957366e-02
   2.9000000e-01   4.6984930e-03   1.0604280e-02   1.3693124e-02   1.5523944e-02
   3.0000000e-01   5.0812397e-03   1.1627890e-02   1.5119393e-02   1.7208259e-02
   3.1000000e-01   5.4807128e-03   1.2711731e-02   1.6642146e-02   1.9015329e-02
   3.2000000e-01   5.8970866e-03   1.3857300e-02   1.8264763e-02   2.0950245e-02
   3.3000000e-01   6.3305350e-03   1.5066097e-02   1.9990653e-02   2.3018173e-02
   3.4000000e-01   6.7812320e-03   1.6339616e-02   2.1823244e-02   2.5224346e-02
   3.5000000e-01   7.2493514e-03   1.7679353e-02   2.3765986e-02   2.7574068e-02
   3.6000000e-01   7.7350669e-03   1.9086801e-02   2.5822352e-02   3.0072707e-02
   3.7000000e-01   8.2385521e-03   2.0563451e-02   2.7995831e-02   3.2725692e-02
   3.8000000e-01   8.7599805e-03   2.2110793e-02   3.0289933e-02   3.5538514e-02
   3.9000000e-01   9.2995254e-03   2.3730317e-02   3.2708181e-02   3.8516720e-02
   4.0000000e-01   9.8573602e-03   2.5423511e-02   3.5254118e-02   4.1665911e-02
   4.1000000e-01   1.0433658e-02   2.7191860e-02   3.7931297e-02   4.4991742e-02
   4.2000000e-01   1.1028592e-02   2.9036851e-02   4.0743287e-02   4.8499915e-02
   4.3000000e-01   1.1642335e-02   3.0959967e-02   4.3693668e-02   5.2196179e-02
   4.4000000e-01   1.2275059e-02   3.2962690e-02   4.6786031e-02   5.6086327e-02
   4.5000000e-01   1.2926938e-02   3.5046504e-02   5.0023976e-02   6.0176191e-02
   4.6000000e-01   1.3598144e-02   3.7212886e-02   5.3411113e-02   6.4471646e-02
   4.7000000e-01   1.4288849e-02   3.9463316e-02   5.6951059e-02   6.8978597e-02
   4.8000000e-01   1.4999226e-02   4.1799270e-02   6.0647437e-02   7.3702987e-02
   4.9000000e-01   1.5729446e-02   4.4222223e-02   6.4503877e-02   7.8650789e-02
   5.0000000e-01   1.6479682e-02   4.6733649e-02   6.8524012e-02   8.3828001e-02
   5.1000000e-01   1.7250106e-02   4.9335019e-02   7.2711480e-02   8.9240651e-02
   5.2000000e-01   1.8040888e-02   5.2027802e-02   7.7069922e-02   9.4894789e-02
   5.3000000e-01   1.8852201e-02   5.4813467e-02   8.1602978e-02   1.0079649e-01
   5.4000000e-01   1.9684215e-02   5.7693478e-02   8.6314294e-02   1.0695183e-01
   5.5000000e-01   2.0537102e-02   6.0669299e-02   9.1207512e-02   1.1336693e-01
   5.6000000e-01   2.1411033e-02   6.3742389e-02   9.6286274e-02   1.2004791e-01
   5.7000000e-01   2.2306178e-02   6.6914208e-02   1.0155422e-01   1.2700090e-01
   5.8000000e-01   2.3222708e-02   7.0186211e-02   1.0701500e-01   1.3423204e-01
   5.9000000e-01   2.4160793e-02   7.3559851e-02   1.1267223e-01   1.4174748e-01
   6.0000000e-01   2.5120603e-02   7.7036578e-02   1.1852956e-01   1.4955339e-01
   6.1000000e-01   2.6102309e-02   8.0617839e-02   1.2459060e-01   1.5765591e-01
   6.2000000e-01   2.7106080e-02   8.4305077e-02   1.3085899e-01   1.6606123e-01
   6.3000000e-01   2.8132085e-02   8.8099734e-02   1.3733834e-01   1.7477548e-01
   6.4000000e-01   2.9180493e-02   9.2003246e-02   1.4403225e-01   1.8380485e-01
   6.5000000e-01   3.0251474e-02   9.6017048e-02   1.5094432e-01   1.9315548e-01
   6.6000000e-01   3.1345197e-02   1.0014257e-01   1.5807816e-01   2.0283352e-01
   6.7000000e-01   3.2461829e-02   1.0438123e-01   1.6543733e-01   2.1284511e-01
   6.8000000e-01   3.3600060e-02   1.0873292e-01   1.7302386e-01   2.2319482e-01
   6.9000000e-01   3.4757053e-02   1.1319535e-01   1.8083745e-01   2.3388483e-01
   7.0000000e-01   3.5930648e-02   1.1776644e-01   1.8887786e-01   2.4491733e-01
   7.1000000e-01   3.7119340e-02   1.2244447e-01   1.9714506e-01   2.5629461e-01
   7.2000000e-01   3.8322079e-02   1.2722796e-01   2.0563916e-01   2.6801908e-01
   7.3000000e-01   3.9538129e-02   1.3211570e-01   2.1436041e-01   2.8009320e-01
   7.4000000e-01   4.0766979e-02   1.3710665e-01   2.2330918e-01   2.9251948e-01
   7.5000000e-01   4.2008266e-02   1.4219995e-01   2.3248588e-01   3.0530044e-01
   7.6000000e-01   4.3261740e-02   1.4739487e-01   2.4189103e-01   3.1843863e-01
   7.7000000e-01   4.4527222e-02   1.5269079e-01   2.5152515e-01   3.3193656e-01
   7.8000000e-01   4.5804587e-02   1.5808719e-01   2.6138881e-01   3.4579671e-01
   7.9000000e-01   4.7093747e-02   1.6358363e-01   2.7148260e-01   3.6002153e-01
   8.0000000e-01   4.8394639e-02   1.6917972e-01   2.8180709e-01   3.7461341e-01
   8.1000000e-01   4.9707220e-02   1.7487514e-01   2.9236286e-01   3.8957466e-01
   8.2000000e-01   5.1031456e-02   1.8066962e-01   3.0315050e-01   4.0490753e-01
   8.3000000e-01   5.2367327e-02   1.8656291e-01   3.1417055e-01   4.2061419e-01
   8.4000000e-01   5.3714814e-02   1.9255479e-01   3.2542353e-01   4.3669672e-01
   8.5000000e-01   5.5073906e-02   1.9864509e-01   3.3690996e-01   4.5315711e-01
   8.6000000e-01   5.6444594e-02   2.0483363e-01   3.4863030e-01   4.6999725e-01
   8.7000000e-01   5.7826870e-02   2.1112027e-01   3.6058500e-01   4.8721894e-01
   8.8000000e-01   5.9220729e-02   2.1750487e-01   3.7277446e-01   5.0482388e-01
   8.9000000e-01   6.0626168e-02   2.2398731e-01   3.8519905e-01   5.2281365e-01
   9.0000000e-01   6.2043181e-02   2.3056747e-01   3.9785911e-01   5.4118975e-01
   9.1000000e-01   6.3471766e-02   2.3724524e-01   4.1075492e-01   5.5995356e-01
   9.2000000e-01   6.4911920e-02   2.4402053e-01   4.2388676e-01   5.7910637e-01
   9.3000000e-01   6.6363641e-02   2.5089323e-01   4.3725484e-01   5.9864936e-01
   9.4000000e-01   6.7826926e-02   2.5786324e-01   4.5085935e-01   6.1858361e-01
   9.5000000e-01   6.9301772e-02   2.6493049e-01   4.6470045e-01   6.3891009e-01
   9.6000000e-01   7.0788178e-02   2.7209488e-01   4.7877824e-01   6.5962969e-01
   9.7000000e-01   7.2286142e-02   2.7935631e-01   4.9309281e-01   6.8074319e-01
   9.8000000e-01   7.3795661e-02   2.8671471e-01   5.0764421e-01   7.0225127e-01
   9.9000000e-01   7.5316732e-02   2.9416999e-01   5.2243245e-01   7.2415454e-01
   1.0000000e+00   7.6849355e-02   3.0172205e-01   5.3745753e-01   7.4645350e-01
   1.0100000e+00   7.8393526e-02   3.0937082e-01   5.5271939e-01   7.6914856e-01
   1.0200000e+00   7.9949244e-02   3.1711620e-01   5.6821796e-01   7.9224005e-01
   1.0300000e+00   8.1516507e-02   3.2495811e-01   5.8395314e-01   8.1572822e-01
   1.0400000e+00   8.3095312e-02   3.3289646e-01   5.9992481e-01   8.3961323e-01
   1.0500000e+00   8.4685657e-02   3.4093116e-01   6.1613281e-01   8.6389518e-01
   1.0600000e+00   8.6287540e-02   3.4906213e-01   6.3257697e-01   8.8857407e-01
   1.0700000e+00   8.7900959e-02   3.5728926e-01   6.4925708e-01   9.1364984e-01
   1.0800000e+00   8.9525912e-02   3.6561248e-01   6.6617292e-01   9.3912236e-01
   1.0900000e+00   9.1162396e-02   3.7403168e-01   6.8332424e-01   9.6499143e-01
   1.1000000e+00   9.2810409e-02   3.8254678e-01   7.0071079e-01   9.9125678e-01
   1.1100000e+00   9.4469950e-02   3.9115768e-01   7.1833228e-01   1.0179181e+00
   1.1200000e+00   9.6141014e-02   3.9986429e-01   7.3618841e-01   1.0449750e+00
   1.1300000e+00   9.7823602e-02   4.0866651e-01   7.5427886e-01   1.0724269e+00
   1.1400000e+00   9.9517709e-02   4.1756424e-01   7.7260329e-01   1.1002735e+00
   1.1500000e+00   1.0122333e-01   4.2655738e-01   7.9116134e-01   1.1285142e+00
   1.1600000e+00   1.0294047e-01   4.3564584e-01   8.0995266e-01   1.1571483e+00
   1.1700000e+00   1.0466913e-01   4.4482951e-01   8.2897686e-01   1.1861752e+00
   1.1800000e+00   1.0640929e-01   4.5410829e-01   8.4823355e-01   1.2155941e+00
   1.1900000e+00   1.0816096e-01   4.6348208e-01   8.6772231e-01   1.2454044e+00
   1.2000000e+00   1.0992414e-01   4.7295078e-01   8.8744271e-01   1.2756052e+00
   1.2100000e+00   1.1169882e-01   4.8251428e-01   9.0739434e-01   1.3061956e+00
   1.2200000e+00   1.1348501e-01   4.9217248e-01   9.2757673e-01   1.3371749e+00
   1.2300000e+00   1.1528269e-01   5.0192526e-01   9.4798944e-01   1.3685421e+00
   1.2400000e+00   1.1709187e-01   5.1177253e-01   9.6863199e-01   1.4002962e+00
   1.2500000e+00   1.1891254e-01   5.2171416e-01   9.8950390e-01   1.4324362e+00
   1.2600000e+00   1.2074470e-01   5.3175006e-01   1.0106047e+00   1.4649611e+00
   1.2700000e+00   1.2258835e-01   5.4188010e-01   1.0319339e+00   1.4978699e+00
   1.2800000e+00   1.2444349e-01   5.5210419e-01   1.0534909e+00   1.5311614e+00
   1.2900000e+00   1.2631011e-01   5.6242219e-01   1.0752753e+00   1.5648346e+00
   1.3000000e+00   1.2818822e-01   5.7283401e-01   1.0972865e+00   1.5988882e+00
   1.3100000e+00   1.3007780e-01   5.8333952e-01   1.1195240e+00   1.6333212e+00
   1.3200000e+00   1.3197886e-01   5.9393860e-01   1.1419872e+00   1.6681322e+00
   1.3300000e+00   1.3389139e-01   6.0463115e-01   1.1646756e+00   1.7033201e+00
   1.3400000e+00   1.3581539e-01   6.1541704e-01   1.1875887e+00   1.7388836e+00
   1.3500000e+00   1.3775086e-01   6.2629615e-01   1.2107258e+00   1.7748213e+00
   1.3600000e+00   1.3969779e-01   6.3726836e-01   1.2340865e+00   1.8111321e+00
   1.3700000e+00   1.4165619e-01   6.4833355e-01   1.2576700e+00   1.8478146e+00
   1.3800000e+00   1.4362605e-01   6.5949159e-01   1.2814759e+00   1.8848673e+00
   1.3900000e+00   1.4560737e-01   6.7074237e-01   1.3055034e+00   1.9222890e+00
   1.4000000e+00   1.4760014e-01   6.8208575e-01   1.3297522e+00   1.9600783e+00
   1.4100000e+00   1.4960436e-01   6.9352162e-01   1.3542214e+00   1.9982336e+00
   1.4200000e+00   1.5162003e-01   7.0504984e-01   1.3789105e+00   2.0367537e+00
   1.4300000e+00   1.5364715e-01   7.1667029e-01   1.4038189e+00   2.0756370e+00
   1.4400000e+00   1.5568571e-01   7.2838283e-01   1.4289460e+00   2.1148820e+00
   1.4500000e+00   1.5773572e-01   7.4018734e-01   1.4542911e+00   2.1544873e+00
   1.4600000e+00   1.5979716e-01   7.5208369e-01   1.4798535e+00   2.1944513e+00
   1.4700000e+00   1.6187004e-01   7.6407175e-01   1.5056327e+00   2.2347726e+00
   1.4800000e+00   1.6395434e-01   7.7615137e-01   1.5316279e+00   2.2754496e+00
   1.4900000e+00   1.6605008e-01   7.8832243e-01   1.5578386e+00   2.3164806e+00
   1.5000000e+00   1.6815725e-01   8.0058479e-01   1.5842640e+00   2.3578642e+00
   1.5100000e+00   1.7027584e-01   8.1293832e-01   1.6109035e+00   2.3995987e+00
   1.5200000e+00   1.7240585e-01   8.2538288e-01   1.6377564e+00   2.4416826e+00
   1.5300000e+00   1.7454728e-01   8.3791833e-01   1.6648220e+00   2.4841142e+00
   1.5400000e+00   1.7670013e-01   8.5054453e-01   1.6920996e+00   2.5268918e+00
   1.5500000e+00   1.7886438e-01   8.6326134e-01   1.7195885e+00   2.5700138e+00
   1.5600000e+00   1.8104005e-01   8.7606862e-01   1.7472881e+00   2.6134786e+00
   1.5700000e+00   1.8322712e-01   8.8896623e-01   1.7751976e+00   2.6572845e+00
   1.5800000e+00   1.8542560e-01   9.0195402e-01   1.8033164e+00   2.7014296e+00
   1.5900000e+00   1.8763548e-01   9.1503186e-01   1.8316436e+00   2.7459125e+00
   1.6000000e+00   1.8985675e-01   9.2819958e-01   1.8601786e+00   2.7907312e+00
   1.6100000e+00   1.9208942e-01   9.4145706e-01   1.8889207e+00   2.8358841e+00
   1.6200000e+00   1.9433348e-01   9.5480414e-01   1.9178691e+00   2.8813694e+00
   1.6300000e+00   1.9658893e-01   9.6824067e-01   1.9470230e+00   2.9271854e+00
   1.6400000e+00   1.9885576e-01   9.8176651e-01   1.9763818e+00   2.9733302e+00
   1.6500000e+00   2.0113397e-01   9.9538150e-01   2.0059447e+00   3.0198021e+00
   1.6600000e+00   2.0342357e-01   1.0090855e+00   2.0357109e+00   3.0665993e+00
   1.6700000e+00   2.0572454e-01   1.0228783e+00   2.0656797e+00   3.1137199e+00
   1.6800000e+00   2.0803688e-01   1.0367599e+00   2.0958503e+00   3.1611622e+00
   1.6900000e+00   2.1036059e-01   1.0507300e+00   2.1262220e+00   3.2089242e+00
   1.7000000e+00   2.1269567e-01   1.0647884e+00   2.1567939e+00   3.2570041e+00
   1.7100000e+00   2.1504211e-01   1.0789352e+00   2.1875653e+00   3.3054000e+00
   1.7200000e+00   2.1739991e-01   1.0931699e+00   2.2185354e+00   3.3541102e+00
   1.7300000e+00   2.1976907e-01   1.1074926e+00   2.2497034e+00   3.4031325e+00
   1.7400000e+00   2.2214958e-01   1.1219031e+00   2.2810685e+00   3.4524653e+00
   1.7500000e+00   2.2454145e-01   1.1364011e+00   2.3126299e+00   3.5021065e+00
   1.7600000e+00   2.2694465e-01   1.1509866e+00   2.3443868e+00   3.5520542e+00
   1.7700000e+00   2.2935921e-01   1.1656594e+00   2.3763385e+00   3.6023064e+00
   1.7800000e+00   2.3178510e-01   1.1804193e+00   2.4084840e+00   3.6528613e+00
   1.7900000e+00   2.3422233e-01   1.1952661e+00   2.4408226e+00   3.7037168e+00
   1.8000000e+00   2.3667089e-01   1.2101997e+00   2.4733534e+00   3.7548710e+00
   1.8100000e+00   2.3913079e-01   1.2252200e+00   2.5060756e+00   3.8063219e+00
   1.8200000e+00   2.4160201e-01   1.2403266e+00   2.5389884e+00   3.8580674e+00
   1.8300000e+00   2.4408455e-01   1.2555196e+00   2.5720909e+00   3.9101057e+00
   1.8400000e+00   2.4657842e-01   1.2707987e+00   2.6053824e+00   3.9624345e+00
   1.8500000e+00   2.4908360e-01   1.2861637e+00   2.6388618e+00   4.0150520e+00
   1.8600000e+00   2.5160009e-01   1.3016145e+00   2.6725284e+00   4.0679561e+00
   1.8700000e+00   2.5412790e-01   1.3171509e+00   2.7063814e+00   4.1211447e+00
   1.8800000e+00   2.5666701e-01   1.3327727e+00   2.7404198e+00   4.1746157e+00
   1.8900000e+00   2.5921743e-01   1.3484798e+00   2.7746428e+00   4.2283671e+00
   1.9000000e+00   2.6177914e-01   1.3642720e+00   2.8090495e+00   4.2823968e+00
   1.9100000e+00   2.6435215e-01   1.3801491e+00   2.8436391e+00   4.3367027e+00
   1.9200000e+00   2.6693646e-01   1.3961109e+00   2.8784106e+00   4.3912827e+00
   1.9300000e+00   2.6953205e-01   1.4121572e+00   2.9133632e+00   4.4461346e+00
   1.9400000e+00   2.7213893e-01   1.4282880e+00   2.9484960e+00   4.5012563e+00
   1.9500000e+00   2.7475708e-01   1.4445029e+00   2.9838080e+00   4.5566458e+00
   1.9600000e+00   2.7738652e-01   1.4608018e+00   3.0192984e+00   4.6123007e+00
   1.9700000e+00   2.8002724e-01   1.4771846e+00   3.0549663e+00   4.6682191e+00
   1.9800000e+00   2.8267922e-01   1.4936511e+00   3.0908108e+00   4.7243986e+00
   1.9900000e+00   2.8534247e-01   1.5102010e+00   3.1268309e+00   4.7808372e+00
   2.0000000e+00   2.8801699e-01   1.5268342e+00   3.1630257e+00   4.8375326e+00
   2.0100000e+00   2.9070276e-01   1.5435504e+00   3.1993943e+00   4.8944826e+00
   2.0200000e+00   2.9339979e-01   1.5603497e+00   3.2359358e+00   4.9516851e+00
   2.0300000e+00   2.9610808e-01   1.5772316e+00   3.2726493e+00   5.0091377e+00
   2.0400000e+00   2.9882761e-01   1.5941961e+00   3.3095337e+00   5.0668384e+00
   2.0500000e+00   3.0155839e-01   1.6112429e+00   3.3465883e+00   5.1247847e+00
   2.0600000e+00   3.0430042e-01   1.6283719e+00   3.3838119e+00   5.1829746e+00
   2.0700000e+00   3.0705368e-01   1.6455829e+00   3.4212037e+00   5.2414057e+00
   2.0800000e+00   3.0981817e-01   1.6628757e+00   3.4587628e+00   5.3000757e+00
   2.0900000e+00   3.1259389e-01   1.6802500e+00   3.4964880e+00   5.3589824e+00
   2.1000000e+00   3.1538084e-01   1.6977058e+00   3.5343786e+00   5.4181235e+00
   2.1100000e+00   3.1817902e-01   1.7152427e+00   3.5724335e+00   5.4774967e+00
   2.1200000e+00   3.2098841e-01   1.7328607e+00   3.6106518e+00   5.5370997e+00
   2.1300000e+00   3.2380902e-01   1.7505595e+00   3.6490324e+00   5.5969301e+00
   2.1400000e+00   3.2664084e-01   1.7683389e+00   3.6875745e+00   5.6569858e+00
   2.1500000e+00   3.2948387e-01   1.7861987e+00   3.7262769e+00   5.7172642e+00
   2.1600000e+00   3.3233810e-01   1.8041387e+00   3.7651388e+00   5.7777632e+00
   2.1700000e+00   3.3520353e-01   1.8221588e+00   3.8041592e+00   5.8384803e+00
   2.1800000e+00   3.3808015e-01   1.8402586e+00   3.8433369e+00   5.8994132e+00
   2.1900000e+00   3.4096797e-01   1.8584382e+00   3.8826711e+00   5.9605595e+00
   2.2000000e+00   3.4386698e-01   1.8766971e+00   3.9221608e+00   6.0219169e+00
   2.2100000e+00   3.4677717e-01   1.8950352e+00   3.9618049e+00   6.0834829e+00
   2.2200000e+00   3.4969854e-01   1.9134524e+00   4.0016024e+00   6.1452552e+00
   2.2300000e+00   3.5263108e-01   1.9319483e+00   4.0415523e+00   6.2072314e+00
   2.2400000e+00   3.5557480e-01   1.9505229e+00   4.0816535e+00   6.2694091e+00
   2.2500000e+00   3.5852968e-01   1.9691759e+00   4.1219052e+00   6.3317859e+00
   2.2600000e+00   3.6149573e-01   1.9879070e+00   4.1623061e+00   6.3943593e+00
   2.2700000e+00   3.6447294e-01   2.0067162e+00   4.2028554e+00   6.4571269e+00
   2.2800000e+00   3.6746131e-01   2.0256031e+00   4.2435520e+00   6.5200863e+00
   2.2900000e+00   3.7046083e-01   2.0445676e+00   4.2843947e+00   6.5832351e+00
   2.3000000e+00   3.7347149e-01   2.0636094e+00   4.3253827e+00   6.6465707e+00
   2.3100000e+00   3.7649330e-01   2.0827284e+00   4.3665148e+00   6.7100908e+00
   2.3200000e+00   3.7952625e-01   2.1019243e+00   4.4077900e+00   6.7737929e+00
   2.3300000e+00   3.8257033e-01   2.1211969e+00   4.4492072e+00   6.8376744e+00
   2.3400000e+00   3.8562554e-01   2.1405460e+00   4.4907654e+00   6.9017330e+00
   2.3500000e+00   3.8869188e-01   2.1599714e+00   4.5324635e+00   6.9659661e+00
   2.3600000e+00   3.9176935e-01   2.1794729e+00   4.5743004e+00   7.0303713e+00
   2.3700000e+00   3.9485793e-01   2.1990502e+00   4.6162752e+00   7.0949460e+00
   2.3800000e+00   3.9795763e-01   2.2187032e+00   4.6583867e+00   7.1596877e+00
   2.3900000e+00   4.0106843e-01   2.2384316e+00   4.7006338e+00   7.2245940e+00
   2.4000000e+00   4.0419034e-01   2.2582352e+00   4.7430154e+00   7.2896623e+00
   2.4100000e+00   4.0732336e-01   2.2781137e+00   4.7855306e+00   7.3548901e+00
   2.4200000e+00   4.1046747e-01   2.2980671e+00   4.8281781e+00   7.4202748e+00
   2.4300000e+00   4.1362267e-01   2.3180949e+00   4.8709570e+00   7.4858140e+00
   2.4400000e+00   4.1678897e-01   2.3381971e+00   4.9138661e+00   7.5515050e+00
   2.4500000e+00   4.1996634e-01   2.3583734e+00   4.9569043e+00   7.6173454e+00
   2.4600000e+00   4.2315480e-01   2.3786236e+00   5.0000705e+00   7.6833325e+00
   2.4700000e+00   4.2635433e-01   2.3989473e+00   5.0433636e+00   7.7494639e+00
   2.4800000e+00   4.2956494e-01   2.4193446e+00   5.0867825e+00   7.8157369e+00
   2.4900000e+00   4.3278661e-01   2.4398150e+00   5.1303262e+00   7.8821490e+00
   2.5000000e+00   4.3601934e-01   2.4603583e+00   5.1739934e+00   7.9486976e+00
   2.5100000e+00   4.3926313e-01   2.4809744e+00   5.2177832e+00   8.0153801e+00
   2.5200000e+00   4.4251798e-01   2.5016630e+00   5.2616943e+00   8.0821939e+00
   2.5300000e+00   4.4578387e-01   2.5224239e+00   5.3057256e+00   8.1491365e+00
   2.5400000e+00   4.4906081e-01   2.5432569e+00   5.3498760e+00   8.2162052e+00
   2.5500000e+00   4.5234879e-01   2.5641616e+00   5.3941445e+00   8.2833975e+00
   2.5600000e+00   4.5564780e-01   2.5851380e+00   5.4385298e+00   8.3507107e+00
   2.5700000e+00   4.5895785e-01   2.6061856e+00   5.4830308e+00   8.4181423e+00
   2.5800000e+00   4.6227892e-01   2.6273044e+00   5.5276465e+00   8.4856895e+00
   2.5900000e+00   4.6561102e-01   2.6484941e+00   5.5723756e+00   8.5533499e+00
   2.6000000e+00   4.6895413e-01   2.6697545e+00   5.6172170e+00   8.6211207e+00
   2.6100000e+00   4.7230826e-01   2.6910852e+00   5.6621695e+00   8.6889993e+00
   2.6200000e+00   4.7567339e-01   2.7124861e+00   5.7072321e+00   8.7569831e+00
   2.6300000e+00   4.7904953e-01   2.7339570e+00   5.7524036e+00   8.8250695e+00
   2.6400000e+00   4.8243667e-01   2.7554975e+00   5.7976828e+00   8.8932558e+00
   2.6500000e+00   4.8583480e-01   2.7771076e+00   5.8430685e+00   8.9615395e+00
   2.6600000e+00   4.8924392e-01   2.7987868e+00   5.8885597e+00   9.0299177e+00
   2.6700000e+00   4.9266403e-01   2.8205350e+00   5.9341551e+00   9.0983879e+00
   2.6800000e+00   4.9609512e-01   2.8423519e+00   5.9798536e+00   9.1669474e+00
   2.6900000e+00   4.9953718e-01   2.8642374e+00   6.0256539e+00   9.2355936e+00
   2.7000000e+00   5.0299022e-01   2.8861911e+00   6.0715551e+00   9.3043238e+00
   2.7100000e+00   5.0645422e-01   2.9082128e+00   6.1175558e+00   9.3731353e+00
   2.7200000e+00   5.0992918e-01   2.9303023e+00   6.1636549e+00   9.4420255e+00
   2.7300000e+00   5.1341510e-01   2.9524592e+00   6.2098512e+00   9.5109916e+00
   2.7400000e+00   5.1691198e-01   2.9746835e+00   6.2561436e+00   9.5800311e+00
   2.7500000e+00   5.2041980e-01   2.9969748e+00   6.3025309e+00   9.6491412e+00
   2.7600000e+00   5.2393856e-01   3.0193328e+00   6.3490118e+00   9.7183193e+00
   2.7700000e+00   5.2746826e-01   3.0417574e+00   6.3955852e+00   9.7875626e+00
   2.7800000e+00   5.3100890e-01   3.0642483e+00   6.4422499e+00   9.8568686e+00
   2.7900000e+00   5.3456046e-01   3.0868052e+00   6.4890048e+00   9.9262344e+00
   2.8000000e+00   5.3812295e-01   3.1094279e+00   6.5358485e+00   9.9956574e+00
   2.8100000e+00   5.4169635e-01   3.1321161e+00   6.5827800e+00   1.0065135e+01
   2.8200000e+00   5.4528067e-01   3.1548696e+00   6.6297980e+00   1.0134664e+01
   2.8300000e+00   5.4887590e-01   3.1776881e+00   6.6769013e+00   1.0204243e+01
   2.8400000e+00   5.5248203e-01   3.2005714e+00   6.7240888e+00   1.0273868e+01
   2.8500000e+00   5.5609906e-01   3.2235192e+00   6.7713591e+00   1.0343536e+01
   2.8600000e+00   5.5972699e-01   3.2465313e+00   6.8187112e+00   1.0413246e+01
   2.8700000e+00   5.6336580e-01   3.2696073e+00   6.8661438e+00   1.0482994e+01
   2.8800000e+00   5.6701550e-01   3.2927472e+00   6.9136557e+00   1.0552777e+01
   2.8900000e+00   5.7067608e-01   3.3159505e+00   6.9612457e+00   1.0622594e+01
   2.9000000e+00   5.7434753e-01   3.3392170e+00   7.0089125e+00   1.0692440e+01
   2.9100000e+00   5.7802985e-01   3.3625466e+00   7.0566550e+00   1.0762315e+01
   2.9200000e+00   5.8172303e-01   3.3859388e+00   7.1044719e+00   1.0832213e+01
   2.9300000e+00   5.8542708e-01   3.4093935e+00   7.1523621e+00   1.0902134e+01
   2.9400000e+00   5.8914197e-01   3.4329104e+00   7.2003242e+00   1.0972075e+01
   2.9500000e+00   5.9286772e-01   3.4564893e+00   7.2483571e+00   1.1042032e+01
   2.9600000e+00   5.9660431e-01   3.4801298e+00   7.2964595e+00   1.1112002e+01
   2.9700000e+00   6.0035174e-01   3.5038317e+00   7.3446303e+00   1.1181984e+01
   2.9800000e+00   6.0411000e-01   3.5275948e+00   7.3928681e+00   1.1251975e+01
   2.9900000e+00   6.0787909e-01   3.5514188e+00   7.4411718e+00   1.1321971e+01
   3.0000000e+00   6.1165901e-01   3.5753034e+00   7.4895401e+00   1.1391971e+01
   3.0100000e+00   6.1544974e-01   3.5992483e+00   7.5379717e+00   1.1461970e+01
   3.0200000e+00   6.1925128e-01   3.6232534e+00   7.5864656e+00   1.1531968e+01
   3.0300000e+00   6.2306364e-01   3.6473182e+00   7.6350203e+00   1.1601960e+01
   3.0400000e+00   6.2688679e-01   3.6714427e+00   7.6836347e+00   1.1671944e+01
   3.0500000e+00   6.3072074e-01   3.6956264e+00   7.7323076e+00   1.1741918e+01
   3.0600000e+00   6.3456549e-01   3.7198691e+00   7.7810376e+00   1.1811879e+01
   3.0700000e+00   6.3842102e-01   3.7441706e+00   7.8298236e+00   1.1881824e+01
   3.0800000e+00   6.4228733e-01   3.7685305e+00   7.8786643e+00   1.1951750e+01
   3.0900000e+00   6.4616442e-01   3.7929487e+00   7.9275584e+00   1.2021654e+01
   3.1000000e+00   6.5005228e-01   3.8174248e+00   7.9765047e+00   1.2091535e+01
   3.1100000e+00   6.5395091e-01   3.8419586e+00   8.0255020e+00   1.2161389e+01
   3.1200000e+00   6.5786030e-01   3.8665498e+00   8.0745490e+00   1.2231213e+01
   3.1300000e+00   6.6178044e-01   3.8911981e+00   8.1236445e+00   1.2301005e+01
   3.1400000e+00   6.6571133e-01   3.9159032e+00   8.1727871e+00   1.2370762e+01
   3.1500000e+00   6.6965297e-01   3.9406649e+00   8.2219757e+00   1.2440482e+01
   3.1600000e+00   6.7360534e-01   3.9654830e+00   8.2712090e+00   1.2510161e+01
   3.1700000e+00   6.7756845e-01   3.9903570e+00   8.3204858e+00   1.2579797e+01
   3.1800000e+00   6.8154228e-01   4.0152868e+00   8.3698047e+00   1.2649388e+01
   3.1900000e+00   6.8552684e-01   4.0402721e+00   8.4191645e+00   1.2718930e+01
   3.2000000e+00   6.8952212e-01   4.0653125e+00   8.4685640e+00   1.2788421e+01
   3.2100000e+00   6.9352811e-01   4.0904079e+00   8.5180019e+00   1.2857858e+01
   3.2200000e+00   6.9754480e-01   4.1155579e+00   8.5674769e+00   1.2927238e+01
   3.2300000e+00   7.0157220e-01   4.1407623e+00   8.6169878e+00   1.2996559e+01
   3.2400000e+00   7.0561029e-01   4.1660207e+00   8.6665333e+00   1.3065819e+01
   3.2500000e+00   7.0965907e-01   4.1913330e+00   8.7161122e+00   1.3135014e+01
   3.2600000e+00   7.1371853e-01   4.2166987e+00   8.7657231e+00   1.3204141e+01
   3.2700000e+00   7.1778867e-01   4.2421177e+00   8.8153648e+00   1.3273199e+01
   3.2800000e+00   7.2186949e-01   4.2675897e+00   8.8650361e+00   1.3342184e+01
   3.2900000e+00   7.2596097e-01   4.2931143e+00   8.9147357e+00   1.3411093e+01
   3.3000000e+00   7.3006312e-01   4.3186913e+00   8.9644623e+00   1.3479925e+01
   3.3100000e+00   7.3417592e-01   4.3443204e+00   9.0142146e+00   1.3548676e+01
   3.3200000e+00   7.3829937e-01   4.3700013e+00   9.0639914e+00   1.3617343e+01
   3.3300000e+00   7.4243347e-01   4.3957338e+00   9.1137914e+00   1.3685925e+01
   3.3400000e+00   7.4657821e-01   4.4215175e+00   9.1636134e+00   1.3754418e+01
   3.3500000e+00   7.5073358e-01   4.4473521e+00   9.2134560e+00   1.3822820e+01
   3.3600000e+00   7.5489958e-01   4.4732375e+00   9.2633180e+00   1.3891127e+01
   3.3700000e+00   7.5907620e-01   4.4991732e+00   9.3131980e+00   1.3959339e+01
   3.3800000e+00   7.6326344e-01   4.5251590e+00   9.3630950e+00   1.4027450e+01
   3.3900000e+00   7.6746129e-01   4.5511946e+00   9.4130075e+00   1.4095460e+01
   3.4000000e+00   7.7166975e-01   4.5772798e+00   9.4629343e+00   1.4163366e+01
   3.4100000e+00   7.7588880e-01   4.6034142e+00   9.5128741e+00   1.4231164e+01
   3.4200000e+00   7.8011845e-01   4.6295975e+00   9.5628257e+00   1.4298853e+01
   3.4300000e+00   7.8435869e-01   4.6558295e+00   9.6127877e+00   1.4366429e+01
   3.4400000e+00   7.8860951e-01   4.6821098e+00   9.6627590e+00   1.4433890e+01
   3.4500000e+00   7.9287090e-01   4.7084382e+00   9.7127381e+00   1.4501233e+01
   3.4600000e+00   7.9714287e-01   4.7348144e+00   9.7627239e+00   1.4568456e+01
   3.4700000e+00   8.0142540e-01   4.7612380e+00   9.8127151e+00   1.4635556e+01
   3.4800000e+00   8.0571849e-01   4.7877089e+00   9.8627104e+00   1.4702531e+01
   3.4900000e+00   8.1002213e-01   4.8142266e+00   9.9127085e+00   1.4769377e+01
   3.5000000e+00   8.1433632e-01   4.8407909e+00   9.9627081e+00   1.4836093e+01
   3.5100000e+00   8.1866105e-01   4.8674016e+00   1.0012708e+01   1.4902676e+01
   3.5200000e+00   8.2299631e-01   4.8940582e+00   1.0062707e+01   1.4969123e+01
   3.5300000e+00   8.2734211e-01   4.9207606e+00   1.0112703e+01   1.5035431e+01
   3.5400000e+00   8.3169843e-01   4.9475084e+00   1.0162696e+01   1.5101598e+01
   3.5500000e+00   8.3606527e-01   4.9743013e+00   1.0212685e+01   1.5167622e+01
   3.5600000e+00   8.4044261e-01   5.0011390e+00   1.0262667e+01   1.5233500e+01
   3.5700000e+00   8.4483047e-01   5.0280212e+00   1.0312641e+01   1.5299229e+01
   3.5800000e+00   8.4922882e-01   5.0549477e+00   1.0362607e+01   1.5364806e+01
   3.5900000e+00   8.5363767e-01   5.0819181e+00   1.0412564e+01   1.5430230e+01
   3.6000000e+00   8.5805700e-01   5.1089321e+00   1.0462508e+01   1.5495498e+01
   3.6100000e+00   8.6248682e-01   5.1359895e+00   1.0512441e+01   1.5560607e+01
   3.6200000e+00   8.6692711e-01   5.1630899e+00   1.0562359e+01   1.5625554e+01
   3.6300000e+00   8.7137787e-01   5.1902330e+00   1.0612263e+01   1.5690338e+01
   3.6400000e+00   8.7583910e-01   5.2174185e+00   1.0662150e+01   1.5754955e+01
   3.6500000e+00   8.8031078e-01   5.2446462e+00   1.0712020e+01   1.5819403e+01
   3.6600000e+00   8.8479291e-01   5.2719156e+00   1.0761871e+01   1.5883680e+01
   3.6700000e+00   8.8928549e-01   5.2992266e+00   1.0811701e+01   1.5947783e+01
   3.6800000e+00   8.9378850e-01   5.3265788e+00   1.0861511e+01   1.6011709e+01
   3.6900000e+00   8.9830195e-01   5.3539720e+00   1.0911297e+01   1.6075457e+01
   3.7000000e+00   9.0282583e-01   5.3814057e+00   1.0961060e+01   1.6139023e+01
   3.7100000e+00   9.0736013e-01   5.4088797e+00   1.1010798e+01   1.6202405e+01
   3.7200000e+00   9.1190484e-01   5.4363937e+00   1.1060508e+01   1.6265602e+01
   3.7300000e+00   9.1645996e-01   5.4639474e+00   1.1110192e+01   1.6328609e+01
   3.7400000e+00   9.2102548e-01   5.4915406e+00   1.1159846e+01   1.6391425e+01
   3.7500000e+00   9.2560139e-01   5.5191727e+00   1.1209470e+01   1.6454048e+01
   3.7600000e+00   9.3018770e-01   5.5468437e+00   1.1259062e+01   1.6516475e+01
   3.7700000e+00   9.3478439e-01   5.5745531e+00   1.1308622e+01   1.6578703e+01
   3.7800000e+00   9.3939145e-01   5.6023007e+00   1.1358147e+01   1.6640730e+01
   3.7900000e+00   9.4400889e-01   5.6300861e+00   1.1407637e+01   1.6702554e+01
   3.8000000e+00   9.4863668e-01   5.6579091e+00   1.1457091e+01   1.6764172e+01
   3.8100000e+00   9.5327484e-01   5.6857693e+00   1.1506506e+01   1.6825583e+01
   3.8200000e+00   9.5792335e-01   5.7136664e+00   1.1555883e+01   1.6886782e+01
   3.8300000e+00   9.6258220e-01   5.7416001e+00   1.1605219e+01   1.6947769e+01
   3.8400000e+00   9.6725140e-01   5.7695702e+00   1.1654513e+01   1.7008541e+01
   3.8500000e+00   9.7193092e-01   5.7975762e+00   1.1703765e+01   1.7069095e+01
   3.8600000e+00   9.7662077e-01   5.8256179e+00   1.1752972e+01   1.7129430e+01
   3.8700000e+00   9.8132094e-01   5.8536950e+00   1.1802134e+01   1.7189542e+01
   3.8800000e+00   9.8603143e-01   5.8818071e+00   1.1851250e+01   1.7249429e+01
   3.8900000e+00   9.9075222e-01   5.9099540e+00   1.1900317e+01   1.7309090e+01
   3.9000000e+00   9.9548331e-01   5.9381353e+00   1.1949335e+01   1.7368522e+01
   3.9100000e+00   1.0002247e+00   5.9663508e+00   1.1998303e+01   1.7427722e+01
   3.9200000e+00   1.0049764e+00   5.9946000e+00   1.2047219e+01   1.7486688e+01
   3.9300000e+00   1.0097383e+00   6.0228827e+00   1.2096082e+01   1.7545418e+01
   3.9400000e+00   1.0145105e+00   6.0511987e+00   1.2144891e+01   1.7603909e+01
   3.9500000e+00   1.0192930e+00   6.0795474e+00   1.2193644e+01   1.7662160e+01
   3.9600000e+00   1.0240858e+00   6.1079288e+00   1.2242341e+01   1.7720169e+01
   3.9700000e+00   1.0288888e+00   6.1363423e+00   1.2290980e+01   1.7777932e+01
   3.9800000e+00   1.0337021e+00   6.1647878e+00   1.2339560e+01   1.7835447e+01
   3.9900000e+00   1.0385256e+00   6.1932649e+00   1.2388079e+01   1.7892713e+01
   4.0000000e+00   1.0433593e+00   6.2217733e+00   1.2436537e+01   1.7949727e+01
   4.0100000e+00   1.0482033e+00   6.2503126e+00   1.2484931e+01   1.8006487e+01
   4.0200000e+00   1.0530574e+00   6.2788827e+00   1.2533262e+01   1.8062991e+01
   4.0300000e+00   1.0579219e+00   6.3074830e+00   1.2581528e+01   1.8119236e+01
   4.0400000e+00   1.0627965e+00   6.3361134e+00   1.2629726e+01   1.8175221e+01
   4.0500000e+00   1.0676813e+00   6.3647734e+00   1.2677857e+01   1.8230943e+01
   4.0600000e+00   1.0725763e+00   6.3934629e+00   1.2725919e+01   1.8286400e+01
   4.0700000e+00   1.0774815e+00   6.4221814e+00   1.2773911e+01   1.8341590e+01
   4.0800000e+00   1.0823968e+00   6.4509286e+00   1.2821831e+01   1.8396510e+01
   4.0900000e+00   1.0873224e+00   6.4797043e+00   1.2869679e+01   1.8451159e+01
   4.1000000e+00   1.0922581e+00   6.5085081e+00   1.2917453e+01   1.8505535e+01
   4.1100000e+00   1.0972040e+00   6.5373397e+00   1.2965151e+01   1.8559635e+01
   4.1200000e+00   1.1021600e+00   6.5661987e+00   1.3012773e+01   1.8613457e+01
   4.1300000e+00   1.1071262e+00   6.5950849e+00   1.3060318e+01   1.8667000e+01
   4.1400000e+00   1.1121026e+00   6.6239979e+00   1.3107783e+01   1.8720260e+01
   4.1500000e+00   1.1170890e+00   6.6529374e+00   1.3155169e+01   1.8773237e+01
   4.1600000e+00   1.1220856e+00   6.6819031e+00   1.3202474e+01   1.8825928e+01
   4.1700000e+00   1.1270923e+00   6.7108947e+00   1.3249696e+01   1.8878330e+01
   4.1800000e+00   1.1321091e+00   6.7399118e+00   1.3296834e+01   1.8930443e+01
   4.1900000e+00   1.1371361e+00   6.7689541e+00   1.3343888e+01   1.8982263e+01
   4.2000000e+00   1.1421731e+00   6.7980213e+00   1.3390856e+01   1.9033789e+01
   4.2100000e+00   1.1472202e+00   6.8271131e+00   1.3437736e+01   1.9085020e+01
   4.2200000e+00   1.1522774e+00   6.8562292e+00   1.3484528e+01   1.9135952e+01
   4.2300000e+00   1.1573447e+00   6.8853691e+00   1.3531230e+01   1.9186584e+01
   4.2400000e+00   1.1624221e+00   6.9145327e+00   1.3577842e+01   1.9236914e+01
   4.2500000e+00   1.1675095e+00   6.9437195e+00   1.3624362e+01   1.9286940e+01
   4.2600000e+00   1.1726070e+00   6.9729293e+00   1.3670788e+01   1.9336660e+01
   4.2700000e+00   1.1777145e+00   7.0021618e+00   1.3717120e+01   1.9386072e+01
   4.2800000e+00   1.1828321e+00   7.0314165e+00   1.3763356e+01   1.9435174e+01
   4.2900000e+00   1.1879597e+00   7.0606932e+00   1.3809496e+01   1.9483965e+01
   4.3000000e+00   1.1930974e+00   7.0899916e+00   1.3855538e+01   1.9532442e+01
   4.3100000e+00   1.1982451e+00   7.1193113e+00   1.3901481e+01   1.9580604e+01
   4.3200000e+00   1.2034028e+00   7.1486520e+00   1.3947323e+01   1.9628448e+01
   4.3300000e+00   1.2085705e+00   7.1780134e+00   1.3993064e+01   1.9675973e+01
   4.3400000e+00   1.2137482e+00   7.2073952e+00   1.4038703e+01   1.9723177e+01
   4.3500000e+00   1.2189359e+00   7.2367969e+00   1.4084237e+01   1.9770058e+01
   4.3600000e+00   1.2241336e+00   7.2662184e+00   1.4129667e+01   1.9816615e+01
   4.3700000e+00   1.2293412e+00   7.2956592e+00   1.4174991e+01   1.9862845e+01
   4.3800000e+00   1.2345589e+00   7.3251191e+00   1.4220207e+01   1.9908747e+01
   4.3900000e+00   1.2397865e+00   7.3545977e+00   1.4265315e+01   1.9954319e+01
   4.4000000e+00   1.2450241e+00   7.3840947e+00   1.4310314e+01   1.9999559e+01
   4.4100000e+00   1.2502716e+00   7.4136098e+00   1.4355202e+01   2.0044465e+01
   4.4200000e+00   1.2555291e+00   7.4431426e+00   1.4399978e+01   2.0089036e+01
   4.4300000e+00   1.2607965e+00   7.4726928e+00   1.4444641e+01   2.0133270e+01
   4.4400000e+00   1.2660738e+00   7.5022601e+00   1.4489190e+01   2.0177165e+01
   4.4500000e+00   1.2713611e+00   7.5318442e+00   1.4533623e+01   2.0220720e+01
   4.4600000e+00   1.2766583e+00   7.5614447e+00   1.4577940e+01   2.0263932e+01
   4.4700000e+00   1.2819654e+00   7.5910612e+00   1.4622140e+01   2.0306801e+01
   4.4800000e+00   1.2872824e+00   7.6206936e+00   1.4666221e+01   2.0349324e+01
   4.4900000e+00   1.2926093e+00   7.6503413e+00   1.4710182e+01   2.0391501e+01
   4.5000000e+00   1.2979460e+00   7.6800042e+00   1.4754023e+01   2.0433328e+01
   4.5100000e+00   1.3032927e+00   7.7096819e+00   1.4797741e+01   2.0474805e+01
   4.5200000e+00   1.3086492e+00   7.7393740e+00   1.4841336e+01   2.0515930e+01
   4.5300000e+00   1.3140156e+00   7.7690802e+00   1.4884807e+01   2.0556701e+01
   4.5400000e+00   1.3193919e+00   7.7988002e+00   1.4928153e+01   2.0597117e+01
   4.5500000e+00   1.3247780e+00   7.8285337e+00   1.4971372e+01   2.0637176e+01
   4.5600000e+00   1.3301739e+00   7.8582803e+00   1.5014464e+01   2.0676877e+01
   4.5700000e+00   1.3355797e+00   7.8880397e+00   1.5057427e+01   2.0716219e+01
   4.5800000e+00   1.3409953e+00   7.9178116e+00   1.5100260e+01   2.0755198e+01
   4.5900000e+00   1.3464208e+00   7.9475957e+00   1.5142962e+01   2.0793815e+01
   4.6000000e+00   1.3518560e+00   7.9773915e+00   1.5185533e+01   2.0832068e+01
   4.6100000e+00   1.3573011e+00   8.0071988e+00   1.5227970e+01   2.0869954e+01
   4.6200000e+00   1.3627560e+00   8.0370172e+00   1.5270273e+01   2.0907473e+01
   4.6300000e+00   1.3682206e+00   8.0668465e+00   1.5312441e+01   2.0944624e+01
   4.6400000e+00   1.3736951e+00   8.0966863e+00   1.5354473e+01   2.0981404e+01
   4.6500000e+00   1.3791793e+00   8.1265362e+00   1.5396368e+01   2.1017813e+01
   4.6600000e+00   1.3846732e+00   8.1563959e+00   1.5438124e+01   2.1053848e+01
   4.6700000e+00   1.3901770e+00   8.1862651e+00   1.5479740e+01   2.1089509e+01
   4.6800000e+00   1.3956905e+00   8.2161435e+00   1.5521216e+01   2.1124794e+01
   4.6900000e+00   1.4012137e+00   8.2460307e+00   1.5562551e+01   2.1159702e+01
   4.7000000e+00   1.4067467e+00   8.2759264e+00   1.5603743e+01   2.1194231e+01
   4.7100000e+00   1.4122895e+00   8.3058302e+00   1.5644791e+01   2.1228381e+01
   4.7200000e+00   1.4178419e+00   8.3357419e+00   1.5685694e+01   2.1262149e+01
   4.7300000e+00   1.4234041e+00   8.3656611e+00   1.5726452e+01   2.1295534e+01
   4.7400000e+00   1.4289759e+00   8.3955874e+00   1.5767062e+01   2.1328536e+01
   4.7500000e+00   1.4345575e+00   8.4255206e+00   1.5807525e+01   2.1361153e+01
   4.7600000e+00   1.4401488e+00   8.4554603e+00   1.5847839e+01   2.1393383e+01
   4.7700000e+00   1.4457497e+00   8.4854061e+00   1.5888003e+01   2.1425225e+01
   4.7800000e+00   1.4513604e+00   8.5153578e+00   1.5928016e+01   2.1456679e+01
   4.7900000e+00   1.4569807e+00   8.5453150e+00   1.5967877e+01   2.1487742e+01
   4.8000000e+00   1.4626106e+00   8.5752774e+00   1.6007585e+01   2.1518415e+01
   4.8100000e+00   1.4682502e+00   8.6052446e+00   1.6047139e+01   2.1548694e+01
   4.8200000e+00   1.4738995e+00   8.6352163e+00   1.6086538e+01   2.1578580e+01
   4.8300000e+00   1.4795584e+00   8.6651922e+00   1.6125781e+01   2.1608072e+01
   4.8400000e+00   1.4852270e+00   8.6951719e+00   1.6164867e+01   2.1637167e+01
   4.8500000e+00   1.4909051e+00   8.7251551e+00   1.6203795e+01   2.1665865e+01
   4.8600000e+00   1.4965929e+00   8.7551415e+00   1.6242564e+01   2.1694165e+01
   4.8700000e+00   1.5022903e+00   8.7851308e+00   1.6281173e+01   2.1722065e+01
   4.8800000e+00   1.5079973e+00   8.8151225e+00   1.6319621e+01   2.1749565e+01
   4.8900000e+00   1.5137139e+00   8.8451165e+00   1.6357907e+01   2.1776664e+01
   4.9000000e+00   1.5194401e+00   8.8751122e+00   1.6396030e+01   2.1803360e+01
   4.9100000e+00   1.5251758e+00   8.9051095e+00   1.6433989e+01   2.1829653e+01
   4.9200000e+00   1.5309211e+00   8.9351080e+00   1.6471783e+01   2.1855541e+01
   4.9300000e+00   1.5366760e+00   8.9651073e+00   1.6509412e+01   2.1881023e+01
   4.9400000e+00   1.5424405e+00   8.9951071e+00   1.6546873e+01   2.1906099e+01
   4.9500000e+00   1.5482144e+00   9.0251071e+00   1.6584167e+01   2.1930767e+01
   4.9600000e+00   1.5539980e+00   9.0551069e+00   1.6621292e+01   2.1955027e+01
   4.9700000e+00   1.5597910e+00   9.0851062e+00   1.6658247e+01   2.1978878e+01
   4.9800000e+00   1.5655936e+00   9.1151048e+00   1.6695032e+01   2.2002318e+01
   4.9900000e+00   1.5714057e+00   9.1451021e+00   1.6731645e+01   2.2025346e+01
   5.0000000e+00   1.5772273e+00   9.1750980e+00   1.6768086e+01   2.2047963e+01


==> Data/DetailedCases.dat <==
X08	UMPC08	UOUT08	VREF08	VREAL08	X07	UMPC07	UOUT07	VREF07	VREAL07	X16	UMPC16	UOUT16	VREF16	VREAL16	X17	UMPC17	UOUT17	VREF17	VREAL17	X02	UMPC02	UOUT02	VREF02	VREAL02	X06	UMPC06	UOUT06	VREF06	VREAL06	X18	UMPC18	UOUT18	VREF18	VREAL18	X15	UMPC15	UOUT15	VREF15	VREAL15	X10	UMPC10	UOUT10	VREF10	VREAL10
0	0.058046699	0.2	6.421549114	6.287965775	0	0.2	0.015529391	5.846363544	5.846363544	0	2.00E-01	0.000145193	5.28E+00	5.393702984	0	0.2	0.034781013	4.730212688	4.730212688	0	0.2	0.029430581	5.200347424	5.200347424	0	0.2	1.75E-05	4.422964573	4.422964573	0	0.2	0.013133952	6.03835392	6.03835392	0	0.2	0.024623133	6.807013988	6.807013988	0	0.2	0.01234128	6.277020454	6.277020454
1.446257879	0.063538618	0.2	6.421549114	6.287965775	5.066590877	0.2	0.016103161	6.223106574	6.301506519	4.456768991	0.2	0.024070371	5.28E+00	5.393702984	4.180796378	0.2	0.029903963	5.180203395	5.306949615	4.352250954	0.2	0.030058997	5.277268688	5.357870102	4.837576364	0.2	0.025208732	6.06691432	6.090974331	4.972357957	0.2	0.013325209	6.097647619	6.146404266	5.422593969	0.2	0.025183242	6.989869397	6.955070019	5.140528645	0.2	0.013611773	6.55197267	6.431016922
2.978005509	0.123470314	0.2	6.702333798	6.565128803	10.64827061	-0.2	-0.072885908	6.383354171	6.522762299	9.097111317	0.2	0.04621518	5.18E+00	5.320102215	8.709644467	0.2	0.035245493	5.327378945	5.555890083	8.746634165	-0.2	-0.079995647	5.140130134	5.201482296	10.15300184	0.2	0.040796164	6.262669928	6.455844402	10.38564199	0.2	0.060415372	6.690514909	6.939132214	11.25913434	0.2	0.036576685	7.769258148	8.092782021	10.85073891	0.2	0.06128937	7.148619686	7.17057991
4.596284736	0.027555015	-0.2	7.062230374	7.093553543	16.26864036	-0.2	-0.077708311	6.295000783	6.457536221	13.39451945	-0.2	-0.147555307	5.12E+00	5.189380646	13.11037044	0.2	0.017786477	5.110432301	5.229469299	13.0333738	-0.2	-0.079544827	5.154254148	5.229121208	15.42996232	-0.2	-0.014231158	6.201683819	6.258526325	15.93352422	0.2	0.005333405	6.191725239	6.35196209	17.41472974	-0.2	-0.035964299	8.090578001	8.517181396	16.91026775	0.2	0.007641827	8.122203356	8.493570328
6.216806009	-0.027458645	-0.2	7.444294927	7.595406532	21.77688243	-0.2	-0.037558042	6.066206055	6.159502506	17.55739605	-0.2	-0.149905041	5.05E+00	5.111494064	17.26425382	-0.2	-0.178825542	5.127209294	5.189937592	17.32333067	-0.2	-0.014954665	5.07005007	5.109419823	20.31302149	-0.2	-0.015023508	6.147177458	6.213441372	21.03379587	-0.2	-0.037508123	6.124757302	6.274283409	23.69425484	-0.2	-0.219994351	7.59889298	7.892055988	23.15110284	-0.2	-0.03790462	8.026567707	8.432870865
7.731358985	-0.030095259	-0.2	7.478918134	7.732180595	27.20919475	-0.2	-0.117025256	6.081808671	6.13013792	21.87745812	0.2	-0.015123618	5.06E+00	5.054642677	21.43331482	-0.2	-0.121366531	5.06131834	5.097554684	21.53309871	-0.2	-0.101416416	5.034486013	5.022913456	25.15458184	-0.2	-0.01505083	6.025109412	6.097445488	25.91420459	-0.2	-0.037521787	6.134608148	6.150731564	30.27426516	-0.2	-0.230677411	7.510934272	7.787537098	29.65001581	-0.2	-0.205582216	7.453785262	7.651146412
9.29391191	-0.030149903	-0.2	7.731728121	8.029813766	32.59504908	-0.2	-0.116820335	6.087774552	6.130483627	26.19455301	-0.2	-0.119631812	5.018852458	5.01679039	25.75602734	-0.2	-0.007555054	5.031486924	5.089836597	25.78919141	-0.2	-0.101156853	5.053382197	5.042347908	30.01147818	-0.2	-0.193452463	6.050990444	6.065144539	30.97411095	-0.2	-0.133560032	6.031909562	6.076567173	36.82222835	-0.2	-0.122139163	7.293420329	7.439801693	36.1948034	-0.2	-0.2022762	7.317383538	7.550154686
11.0300948	-0.03012258	-0.2	8.127074755	8.481467247	37.75118879	-0.2	-0.061738368	6.036016336	6.090796471	30.57643408	-0.2	-0.119577169	5.039099919	5.03552103	30.00874446	-0.2	-0.074795492	4.960428345	5.047636986	30.08286562	-0.2	-0.05581532	5.047039317	5.052580357	34.93341075	-0.2	-0.143288538	6.061469159	6.053075314	36.17507502	-0.2	-0.133437082	6.022031167	6.061622143	42.99969432	-0.2	-0.074516214	7.137578535	7.237872601	42.63464794	-0.2	-0.107399158	7.300303356	7.355829239
12.89768369	-0.030095259	-0.2	8.032114462	8.446777344	42.80700288	-0.2	-0.039743833	6.044523254	6.023834229	35.04743055	-0.2	-0.060383182	5.049058559	5.043656826	34.26587901	-0.2	-0.118934833	4.98528894	5.013487339	34.43466653	-0.2	-0.032700565	4.989390295	4.996870995	40.15494505	-0.2	-0.090378702	6.059837281	6.035205841	41.46404596	-0.2	-0.089857854	6.186902494	6.057172775	48.46685442	-0.2	-0.052057195	6.623294415	6.644127846	48.67565704	-0.2	-0.067412816	7.242649258	7.301945686
14.90583017	-0.03012258	-0.2	7.824357361	8.192834854	47.37941689	0.2	0.045966551	5.064734452	4.893527508	39.43984681	-0.2	-0.03389411	4.974456696	4.964107037	38.60313573	-0.2	-0.069194399	5.044065178	5.03169775	38.75572881	-0.2	-0.013643189	4.936276941	4.935502529	45.3706367	-0.2	-0.056007113	5.97305054	6.019447803	46.59064725	-0.2	-0.065021783	6.002729895	6.024589062	51.88056019	-0.2	-0.042794898	2.496841863	1.696843863	53.82967144	-0.2	-0.048341781	6.142505216	5.890469551
16.96992797	-0.030108919	-0.2	7.625092119	7.929168701	49.99630178	-0.2	0.107551247	1.8	0.041913595	43.83122121	0.2	-0.003607224	4.966552241	4.959195614	42.90949546	-0.2	-0.03605232	4.975429533	4.983896255	43.03456714	0.2	0.017900527	5.060842384	5.022247314	49.57209501	-0.2	-0.09947706	2.870909679	2.548513889	50.91574358	-0.2	-0.152562767	3.068969671	2.438204765	52.64636734	0.2	0.015634062	1.8	0.033727907	56.95077671	-0.2	-0.003000249	1.8	0.93354857
18.98145004	-0.161611646	-0.2	7.531750153	7.792676449	50.51365772	-0.2	0.104286224	1.8	0.029114179	48.24194062	0.2	0.014890044	5.049297832	5.069809914	47.32125671	-0.2	-0.020027732	5.000433621	4.975785732	47.3008783	0.2	0.025578123	5.047729946	4.992414951	51.72950062	-0.2	0.010659552	1.8	0.003577648	53.23667743	-0.2	0.036357995	1.8	0.028579926	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
20.93212828	-0.166119844	-0.2	7.580219279	7.770702362	50.51365772	-0.2	0.104286224	1.8	0.029114179	52.67159663	0.2	0.02076436	5.009166951	4.996112347	51.67586644	0.2	-0.005328278	5.084181426	5.120981693	51.59070185	0.2	0.031575389	5.031194052	5.072945118	52.18793806	-0.2	0.015809827	1.8	0.047700286	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
22.86241967	-0.135710016	-0.2	7.650685061	7.84269619	50.51365772	-0.2	0.104286224	1.8	0.029114179	56.27901908	0.2	0.035245236	3.155954599	2.80860734	55.20230827	-0.2	-0.012172541	1.751558592	0.620304108	55.37809702	0.2	0.043706536	3.829428861	3.566464663	52.20447425	-0.2	0.011192339	1.8	0.061611172	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
24.86488185	-0.112103455	-0.2	7.545109208	7.748564243	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.47341927	-0.2	-0.013224453	1.8	-0.031061087	57.43916099	0.2	0.029949708	1.799998	0.025334815	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
26.95292549	-0.091898538	-0.2	7.327213267	7.517331123	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	-0.2	-0.012896584	1.799998	0.025040166	57.43916099	0.2	0.030455172	1.794573967	0.027765652	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
30.72245095	-0.055600721	-0.2	6.039161757	5.770841122	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	-0.2	-0.012049589	1.799998	0.031403542	57.43916099	0.2	0.032080855	1.8	-0.010930581	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
32.28480389	-0.056160834	-0.2	6.039161757	5.770841122	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	-0.2	-0.011981283	1.799998	0.037763029	57.43916099	0.2	0.032558996	1.799998	0.037477244	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
33.47316729	-0.223387614	-0.2	6.039161757	5.770841122	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	-0.2	-0.011462158	1.8	0.003557881	57.43916099	0.2	0.048966099	1.792182461	0.206957951	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
34.27116333	0.01273261	-0.2	6.039161757	5.770841122	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	0.2	-0.010055054	1.781013952	0.060247879	57.65340629	0.2	0.027763914	1.8	0.046500687	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
34.45747882	0.016871955	0.2	3.566668195	2.885936266	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	0.2	-0.010055054	1.781013952	0.060247879	57.65340629	0.2	0.027763914	1.8	0.046500687	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489
34.56865633	0.015328239	-0.2	2.815044631	2.044724703	50.51365772	-0.2	0.104286224	1.8	0.029114179	57.65528155	-0.2	0.075928293	1.790533953	0.018339494	56.53041244	0.2	-0.010055054	1.781013952	0.060247879	57.65340629	0.2	0.027763914	1.8	0.046500687	52.20447425	-0.2	0.013828951	1.8	0.018472861	53.62126879	-0.2	0.013325209	1.8	-0.026710847	52.64636734	0.2	0.018516576	1.8	0.051587794	57.6982807	-0.2	0.018625434	1.8	0.056207489

==> Data/Example.dat <==
X	Y
0	0
0.959710172364699	0.0395491124456493
1.83407386263366	0.158947929039848
2.67047730751419	0.357364928044835
3.55808075466264	0.623206172877266
4.49725337024313	0.943147994733559
5.49245061564396	1.30732778759832
6.54927049254437	1.68092248733795
7.59514156520693	2.04005165013316
8.63202084346603	2.39284241154857
9.66812562260143	2.73734502676459
10.7150222771534	3.02421072068038
11.7608477778825	3.29915069767204
12.7830277867874	3.52489910182361
13.7960191991307	3.70971793608586
14.8006871359178	3.84239319209948
15.8028712941105	3.92313991948414
16.8033364548443	3.96976164118460
17.8034975609007	3.98628267619445
18.8035493547864	3.98976929061501
19.8035687067679	3.99001143974027
20.8035754708164	3.98982291695684
21.8035776978632	3.98982158889485
22.8035784891016	3.98988327157542
23.8035787806017	3.98994350548442
24.8035788786855	3.98997683639072

==> Data/Example2.dat <==
X	Y
0	0
1	0
2	0
3	0
4	0
5	0
6	0
7	0
8	0
9	0
10	0
11.0011557932384	0.0400000000000000
11.9672890967993	0.160000000000000
13.0134224003602	0.351633848889139
14.1395557039211	0.623267697778278
15.3456890074820	0.974901546667417
16.5409417849884	1.40653539555656
17.8035610611065	1.91816924444569
19.0496888154845	2.42980309333483
20.2292607593637	2.86143694222397
21.3070851753373	3.21307079111311
22.3596617588625	3.49023646228069
23.4161689926102	3.70321171238910
24.4574006560857	3.85494151434834
25.4834664449679	3.95702484445079
26.4956824638342	4.01746478161602

==> Data/Experiments.dat <==
X01	Y01	X02	Y02	X03	Y03	X04	Y04	X05	Y05	X06	Y06	X07	Y07	X08	Y08	X09	Y09	X10	Y10	X11	Y11	X12	Y12	X13	Y13	X14	Y14	X15	Y15	X16	Y16	OX1	OY1	OX2	OY2	X17	Y17	X18	Y18
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4.228954681	0.419973075	4.352250954	0.486164742	4.433006556	0.381230231	3.394218998	-0.156074144	4.211218292	0.235275666	4.837576364	0.40287886	5.066590877	0.459829023	1.446257879	0.022761732	4.585932954	-0.042643527	5.140528645	0.091322618	4.828991555	0.188874126	4.462795039	0.000429044	5.012406526	0.501625146	1.490407163	0.035056513	5.422593969	0.59310077	4.456768991	0.283178343	4.550776893	-0.19350987	4.801536815	0.276796097	4.180796378	0.1790199	5.140528645	0.091322618
8.820255213	0.908997078	8.746634165	1.496031958	8.956712088	1.174539815	7.534558392	0.020780894	8.660194265	0.850770466	10.15300184	1.27331677	10.64827061	1.707044756	2.978005509	0.035199529	9.743472858	0.367424319	10.85073891	0.57565953	10.25278573	0.975719793	9.484353146	0.472746866	10.45201176	1.413471144	3.061728288	0.074442752	11.25913434	1.968176094	9.097111317	0.98837194	9.665209358	0.288743852	9.994299445	1.518099294	8.709644467	0.714363767	10.85073891	0.57565953
13.39508622	2.087437575	13.0333738	2.455443599	13.23180805	2.346873758	11.49515009	1.146488609	12.8542179	1.909510445	15.42996232	2.881655906	16.26864036	3.005992512	4.596284736	0.121794046	15.09717992	1.642170547	16.91026775	2.290434313	15.64789992	2.908216312	14.68112479	1.942708457	15.94971866	3.083284185	4.732424891	0.168808309	17.41472974	4.626697762	13.39451945	2.330749631	14.33850733	2.798421025	14.55096062	4.115892454	13.11037044	1.660010162	16.91026775	2.290434313
17.73856897	3.501807125	17.32333067	3.097192446	17.39323439	3.751501425	15.25576558	3.219966573	16.81367606	3.521842273	20.31302149	4.851312459	21.77688243	3.698033585	6.216806009	0.486614119	20.26665519	3.309318346	23.15110284	5.400472578	20.69607091	5.249238531	19.59596445	4.271629911	21.29859988	4.834524606	6.470466445	0.420728813	23.69425484	7.788468048	17.55739605	3.467281661	16.53707788	22.65163104	16.42707553	24.14552846	17.26425382	2.935113754	23.15110284	5.400472578
21.89061872	4.146108869	21.53309871	3.600563748	21.5276144	4.891474768	18.83640836	5.452663969	20.67656755	5.114108283	25.15458184	6.734323491	27.20919475	4.018514975	7.731358985	1.322516229	25.36493485	4.699517039	29.65001581	8.320707635	25.6058597	7.265020933	24.22375457	6.466003169	26.64299701	6.029313919	8.204248926	0.905831456	30.27426516	9.570823292	21.87745812	3.946757798	16.55923171	22.71241055	16.46705744	23.81990061	21.43331482	3.898160725	29.65001581	8.320707635
26.33624414	3.718528448	25.78919141	3.714086377	25.83363238	5.196383413	22.37731928	7.549148686	24.80557998	5.722414096	30.01147818	8.414542142	32.59504908	3.368107024	9.29391191	2.290107275	30.55867266	5.344931885	36.1948034	9.271827529	30.76346626	8.355457787	29.3481304	7.465270757	31.98180154	5.902802458	9.936581147	1.659029736	36.82222835	8.272437603	26.19455301	4.282056197	17.04079815	22.71241055	16.56595784	23.54708721	25.75602734	4.303286122	36.1948034	9.271827529
30.75851553	3.036423621	30.08286562	3.114491363	30.22194791	4.557157139	26.17021536	9.058210485	29.20658104	4.95474618	34.93341075	9.293721178	37.75118879	1.543322948	11.0300948	3.16269971	35.8401673	5.006774571	42.63464794	7.595193551	36.18198455	8.039531154	34.61365563	6.892848875	37.23482463	4.316612677	11.62154686	2.717596029	42.99969432	5.08694618	30.57643408	4.278155516	17.39902697	22.71241055	16.76335024	23.35403671	30.00874446	4.625207308	42.63464794	7.595193551
35.15582429	2.258625786	34.43466653	2.021389612	34.5623552	3.215137159	30.34700272	9.008571991	33.30377137	3.271944307	40.15494505	8.818268751	42.80700288	-0.992025874	12.89768369	3.987695831	41.04140645	3.849870704	48.67565704	4.144159392	41.46735489	6.569294218	39.70910988	5.064817505	42.31279254	1.842043365	13.31774784	3.915816316	48.46685442	0.904975094	35.04743055	3.593691809	18.2709605	22.71241055	17.63114199	23.35403671	34.26587901	4.823210595	48.67565704	4.144159392
39.40799967	1.57238525	38.75572881	0.65350362	38.80010311	1.455431648	34.45277786	7.53977485	37.43355899	1.243254745	45.3706367	7.483356082	47.37941689	-3.384391734	14.90583017	4.735788315	46.12963445	2.110843736	53.82967144	0.218571213	46.55198227	4.249032561	44.66362315	2.414792287	47.2163387	-1.083848526	15.06371573	5.19615838	51.88056019	-2.299285365	39.43984681	2.61201916	18.75174359	22.71241055	17.93964496	23.35403671	38.60313573	4.479222419	53.82967144	0.218571213
43.52491838	0.814346874	43.03456714	-0.666980077	42.92354798	-0.509037092	38.52806442	5.334352936	41.41300402	-1.116280806	49.57209501	6.059408341	49.99630178	-4.475972015	16.96992797	5.392517516	51.09762504	-0.121301934	56.95077671	-2.509695433	51.65677149	1.249484326	49.29914807	-0.838310266	50.91571039	-3.205096144	16.82798679	6.417885797	52.64636734	-2.973435476	43.83122121	1.545865852	18.75174359	22.71241055	18.64205796	23.35403671	42.90949546	3.751185761	56.95077671	-2.509695433
47.65676466	0.206092407	47.3008783	-1.749757891	47.21178794	-2.320668643	42.44000614	2.707998196	45.47087091	-3.287871655	51.72950062	5.12202337	50.51365772	-4.66183353	18.98145004	5.932211441	54.9487896	-2.179799197	57.6982807	-3.125230896	54.6667659	-0.749734565	51.8125818	-2.893897266	52.0100659	-3.658052536	18.58278955	7.450392062	52.64636734	-2.973435476	48.24194062	0.505578556	18.75174359	22.71241055	18.64205796	23.35403671	47.32125671	2.795379124	57.6982807	-3.125230896
51.90348076	-0.440710886	51.59070185	-2.468747062	51.58021674	-3.99392265	46.22110862	-0.114072284	48.17854647	-4.538477352	52.18793806	4.883347402	50.51365772	-4.66183353	20.93212828	6.359393833	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	20.33004935	8.353374252	52.64636734	-2.973435476	52.67159663	-0.156266434	18.75174359	22.71241055	18.64205796	23.35403671	51.67586644	1.737190871	57.6982807	-3.125230896
55.73117457	-0.931154007	55.37809702	-2.852090806	54.90790761	-5.012704332	49.45651694	-2.637575701	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	22.86241967	6.676229557	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	22.14891317	9.180729254	52.64636734	-2.973435476	56.27901908	-0.380390746	18.75174359	22.71241055	18.64205796	23.35403671	55.20230827	0.828367825	57.6982807	-3.125230896
57.91136743	-1.370702516	57.43916099	-3.01990835	56.07153339	-5.248408696	50.61726724	-3.588562574	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	24.86488185	6.674126036	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	23.78556221	9.889078134	52.64636734	-2.973435476	57.65528155	-0.440833224	18.75174359	22.71241055	18.64205796	23.35403671	56.47341927	0.533854796	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.21224934	-5.216048096	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	26.95292549	6.090593807	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	24.84987918	10.27876346	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.28312823	-5.157627467	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	28.90539573	5.216735262	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.44581534	10.39011089	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.44053872	-5.025050115	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	30.72245095	4.161814637	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.4834635	10.35736225	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.44053872	-5.025050115	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	32.28480389	3.088298659	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.4834635	10.35736225	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.44053872	-5.025050115	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	33.47316729	2.158654055	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.4834635	10.35736225	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.44053872	-5.025050115	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	34.27116333	1.491192551	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.4834635	10.35736225	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.44053872	-5.025050115	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	34.45747882	1.267752296	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.4834635	10.35736225	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
58.5307493	-1.575935453	57.65340629	-3.003477861	56.44053872	-5.025050115	50.77347753	-3.649730117	48.73900985	-4.796524743	52.20447425	4.874299915	50.51365772	-4.66183353	34.56865633	1.21907355	56.03809424	-2.945894642	57.6982807	-3.125230896	55.09727353	-1.228281277	51.8125818	-2.893897266	52.0100659	-3.658052536	25.4834635	10.35736225	52.64636734	-2.973435476	57.78668756	-0.488429539	18.75174359	22.71241055	18.64205796	23.35403671	56.53041244	0.526972171	57.6982807	-3.125230896
